Beyond mean-field boson-fermion description of odd nuclei

We develop a novel theoretical method for calculating spectroscopic properties of those nuclei with odd number of nucleons, that is based on the nuclear density functional theory and the particle-boson coupling scheme. Self-consistent mean-field calculation based on the DFT is performed to provide microscopic inputs to build the Hamiltonian of the interacting boson-fermion systems, which gives excitation spectra and transition rates of odd-mass nuclei. The method is successfully applied to identify the quantum shape phase transitions and the role of octupole correlations in odd-mass nuclei, and is extended further to odd-odd nuclear systems.

==> address.txt <==
Your full postal address to which
the printed volume will be sent:

Dr. Kosuke Nomura
Department of Physics
Faculty of Science
University of Zagreb
Bijenicka cesta 32
HR-10000 Zagreb
Croatia

Thank you!
